Towards a mixed-precision ADI method for Lyapunov equations

We apply mixed-precision to the low-rank Lyapunov ADI (LR-ADI) by performing certain aspects of the algorithm in a lower working precision. Namely, we accumulate the overall solution, solve the linear systems comprising the ADI iteration, and store the inner low-rank factors of the residuals in various combinations of IEEE 754 single and double precision. We empirically test our implementation on Lyapunov equations arising from first- and second-order descriptor systems. For the first-order examples, accumulating the solution in single-precision yields an almost-as-small residual as for the double-precision solution. For certain applications, like computing the H2 norm of a descriptor system, low- or mixed-precision variants of the ADI can be quite competitive

==> plots-fallback/Chip_0.0_/gramian/ADI-DDD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"iter","res_expl","res_impl"
0,1.0,1.0
1,0.6270839953177315,0.6270839953194574
2,0.6249282136935903,0.6249282136952579
3,0.4244673883797248,0.4244673886358275
4,0.406578306417309,0.406578306688137
5,0.05658149147908822,0.05658149171133282
6,0.05534840712433237,0.05534840736020412
7,0.034779903369862496,0.034779903392958965
8,0.0017880920430373328,0.001788091998390528
9,0.001153480792418974,0.0011534807592007408
10,0.0011411547925448036,0.001141154758631004
11,0.000868817940815371,0.0008688178867347649
12,8.419501536321485e-5,8.419488071348157e-5
13,4.258118879087297e-5,4.258093933187994e-5
14,4.082300436381103e-5,4.08227395574416e-5
15,1.2005028794599501e-5,1.2005010490560958e-5
16,1.4744072776514486e-6,1.4742844564352582e-6
17,1.2214274201506232e-6,1.2213081810782095e-6
18,8.882948458915071e-7,8.882485702058319e-7
19,8.26024280677284e-7,8.259714934171661e-7
20,1.2553104141110358e-7,1.2523158900318774e-7
21,5.383475946588762e-8,5.313233680365256e-8
22,5.3591249126484316e-8,5.288579133244024e-8
23,3.667730879415105e-8,3.5784060956347675e-8
24,3.3825264153082046e-8,3.285458481111794e-8
25,1.1632989231664372e-8,8.36220525972417e-9
26,1.1436504694013432e-8,8.086443547610735e-9
27,9.729422845270817e-9,5.4560089173233165e-9
28,8.065752097596982e-9,4.5722949472333146e-10
29,8.057308731671065e-9,1.8126605505702303e-10
30,8.057289849717335e-9,1.7956209340748148e-10
31,8.079294047744556e-9,1.032735155384579e-10
32,8.079832238874668e-9,2.1894736906767752e-11


==> plots-fallback/Chip_0.0_/gramian/ADI-SDD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"iter","res_expl","res_impl"
0,1.0,1.0
1,0.6270840058034465,0.6270839953194574
2,0.6249282242995415,0.6249282136952579
3,0.42446740258555604,0.4244673886358275
4,0.40657832070848665,0.406578306688137
5,0.05658149468950358,0.05658149171133282
6,0.05534841028593691,0.05534840736020412
7,0.03477990892372627,0.034779903392958965
8,0.0017880921221431472,0.001788091998390528
9,0.001153481182759612,0.0011534807592007408
10,0.001141155139760906,0.001141154758631004
11,0.0008688185384328188,0.0008688178867347649
12,8.419471142913811e-5,8.419488071348157e-5
13,4.257997131131405e-5,4.258093933187994e-5
14,4.082178682472263e-5,4.08227395574416e-5
15,1.2005019663163405e-5,1.2005010490560958e-5
16,1.4755651081981904e-6,1.4742844564352582e-6
17,1.2227222383190705e-6,1.2213081810782095e-6
18,8.906866216279707e-7,8.882485702058319e-7
19,8.286292629217767e-7,8.259714934171661e-7
20,1.3739230634058286e-7,1.2523158900318774e-7
21,7.633020109349589e-8,5.313233680365256e-8
22,7.615564638488295e-8,5.288579133244024e-8
23,6.556793805144982e-8,3.5784060956347675e-8
24,6.396078028391512e-8,3.285458481111794e-8
25,5.4755773621696886e-8,8.36220525972417e-9
26,5.4709795026331676e-8,8.086443547610735e-9
27,5.431307482950391e-8,5.4560089173233165e-9
28,5.3868733514745563e-8,4.5722949472333146e-10
29,5.3866832496272555e-8,1.8126605505702303e-10
30,5.386680964605031e-8,1.7956209340748148e-10
31,5.387934218026573e-8,1.032735155384579e-10
32,5.387676985378282e-8,2.1894736906767752e-11


==> plots-fallback/Chip_0.0_/gramian/ADI-SSD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"iter","res_expl","res_impl"
0,1.0,1.0
1,0.6270841671192128,0.6270840785576434
2,0.6248958747012203,0.6248958262692963
3,0.424424439010582,0.42442368111635953
4,0.4065578131296799,0.4065597663003086
5,0.056543109945640706,0.0565426949043739
6,0.05535381634513164,0.05535347413165598
7,0.03478822324492765,0.03478659560027357
8,0.0018205433595769689,0.001792714633836104
9,0.0011959384362879243,0.0011544104258356604
10,0.0011821926203670428,0.001140670667250313
11,0.0009215281066313398,0.0008683254294240682
12,0.00032522527161409347,8.382244390816099e-5
13,0.0003174806696699269,4.2515292703287425e-5
14,0.0003171729310133808,4.09397124622752e-5
15,0.0003135504077942965,1.1941948904466617e-5
16,0.0003133337563852832,1.4234389240481197e-6
17,0.0003133325123954293,1.1800383090032872e-6
18,0.00031333111999753814,8.406862117666382e-7
19,0.000313333594224454,8.288309825343889e-7
20,0.00031333257458166896,1.2761200284229411e-7
21,0.00031333192019483355,5.4099676804701566e-8
22,0.000313331024281967,5.275700609212771e-8
23,0.00031333101196647455,3.7643590845385896e-8
24,0.00031333102322865535,3.4686139340839015e-8
25,0.0003133311311788039,8.398263829657085e-9
26,0.00031333112861008273,8.127104401736685e-9
27,0.00031333112967240777,5.6487314959781795e-9
28,0.00031333113700038903,8.288687190719268e-10
29,0.00031333113653601825,7.08975892522036e-10
30,0.0003133311364839843,7.078158625874915e-10
31,0.0003133311364823716,7.055062982976707e-10
32,0.00031333113697257036,3.5340174356519733e-10
33,0.00031333113690700876,3.306255968513734e-10
34,0.0003133311368944651,3.291676264385686e-10
35,0.00031333113689513566,3.291619140198379e-10
36,0.00031333113689533597,3.2915754998778613e-10
37,0.0003133311368952101,3.291575326087082e-10
38,0.00031333113689521156,3.291575300328188e-10
39,0.00031333113689517903,3.2915752944029396e-10
40,0.00031333113689519193,3.291575199488229e-10
41,0.0003133311368951789,3.291575192961084e-10
42,0.0003133311368951798,3.2915751929466024e-10
43,0.0003133311368951798,3.2915751929466024e-10


==> plots-fallback/Chip_0.0_/gramian/ADI-SSS_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"iter","res_expl","res_impl"
0,1.0,1.000000014682206
1,0.6270841671192128,0.6270840691386377
2,0.6248958747012203,0.6248958241710708
3,0.424424439010582,0.42442369536101765
4,0.4065578131296799,0.40655977209578525
5,0.056543109945640706,0.05654269644981118
6,0.05535381634513164,0.0553534753272759
7,0.03478822324492765,0.03478659624968526
8,0.0018205433595769689,0.0017927145900517322
9,0.0011959384362879243,0.0011544103551177922
10,0.0011821926203670428,0.0011406706410027254
11,0.0009215281066313398,0.0008683253793903144
12,0.00032522527161409347,8.382244473602355e-5
13,0.0003174806696699269,4.2515293963722114e-5
14,0.0003171729310133808,4.0939713067376435e-5
15,0.0003135504077942965,1.1941949116180285e-5
16,0.0003133337563852832,1.4234389758616648e-6
17,0.0003133325123954293,1.1800382800722037e-6
18,0.00031333111999753814,8.406862172641725e-7
19,0.000313333594224454,8.288310132456362e-7
20,0.00031333257458166896,1.2761199813254357e-7
21,0.00031333192019483355,5.4099676610786456e-8
22,0.000313331024281967,5.275700774553655e-8
23,0.00031333101196647455,3.764359085442073e-8
24,0.00031333102322865535,3.468613878193157e-8
25,0.0003133311311788039,8.398263691180865e-9
26,0.00031333112861008273,8.127104231128223e-9
27,0.00031333112967240777,5.648731599532722e-9
28,0.00031333113700038903,8.288687016889317e-10
29,0.00031333113653601825,7.089759063742482e-10
30,0.0003133311364839843,7.078158678151189e-10
31,0.0003133311364823716,7.055063166416699e-10
32,0.00031333113697257036,3.534017451937123e-10
33,0.00031333113690700876,3.3062561147803756e-10
34,0.0003133311368944651,3.291676191698354e-10
35,0.00031333113689513566,3.2916190934128295e-10
36,0.00031333113689533597,3.291575649065148e-10
37,0.0003133311368952101,3.2915754008117323e-10
38,0.00031333113689521156,3.2915754008117323e-10
39,0.00031333113689517903,3.2915754008117323e-10
40,0.00031333113689519193,3.291575152558317e-10
41,0.0003133311368951789,3.291575152558317e-10
42,0.0003133311368951798,3.291575152558317e-10
43,0.0003133311368951798,3.291575152558317e-10
44,0.0003133311368951786,3.291575152558317e-10
45,0.00031333113689518125,3.291575152558317e-10
46,0.00031333113689518136,3.291575152558317e-10
47,0.00031333113689518055,3.291575152558317e-10
48,0.00031333113689518255,3.291575152558317e-10
49,0.00031333113689518255,3.291575152558317e-10
50,0.00031333113689518185,3.291575152558317e-10
51,0.00031333113689518196,3.291575152558317e-10


==> plots-fallback/Chip_0.0_/random-rhs/ADI-DDD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"rank","res_expl","res_impl","runtime_ns"
1,7.604037817718153e-11,7.366129179342516e-11,1181377080
2,7.586999787938884e-11,7.365503640072984e-11,2094950864
3,7.280214719728324e-11,7.18381946635566e-11,2929546880
4,7.408961985178539e-11,7.345472676513629e-11,3624786468
5,7.44179780206482e-11,7.334830416838781e-11,4443101215
6,7.489177685073978e-11,7.424064292322148e-11,5339624563
7,7.450425218805897e-11,7.360868761501055e-11,6074826820
8,7.422047290158155e-11,7.335653203987408e-11,6896093552
9,7.569413546920595e-11,7.477498559941542e-11,7718236120
10,7.412885107963585e-11,7.30360121853731e-11,8525641817
20,7.525961186040556e-11,7.421247369350394e-11,18156675492
30,7.522111064345676e-11,7.419123300683206e-11,24772359130
40,7.495858226417616e-11,7.375681093307635e-11,58847694172
50,7.469229473092345e-11,7.357802761718285e-11,41690349462


==> plots-fallback/Chip_0.0_/random-rhs/ADI-SDD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"rank","res_expl","res_impl","runtime_ns"
1,1.2839653981954774e-7,7.366129179342516e-11,1185286975
2,1.3786352994661084e-7,7.365503640072984e-11,2011409513
3,2.2210108639246166e-7,7.18381946635566e-11,2834279363
4,2.803425826108673e-7,7.345472676513629e-11,3614711342
5,2.3678786852804281e-7,7.334830416838781e-11,5819009672
6,3.6502810701357296e-7,7.424064292322148e-11,5287324690
7,3.051292622539511e-7,7.360868761501055e-11,6112982266
8,3.3062884176319603e-7,7.335653203987408e-11,6925053977
9,2.3178215215565805e-7,7.477498559941542e-11,7818969531
10,4.0780143416704543e-7,7.30360121853731e-11,8520976027
20,2.5737795510394697e-7,7.421247369350394e-11,21542679895
30,3.708226595320224e-7,7.419123300683206e-11,25006581028
40,3.374792410621251e-7,7.375681093307635e-11,57812486540
50,3.6284992378644593e-7,7.357802761718285e-11,41793828997


==> plots-fallback/Chip_0.0_/random-rhs/ADI-SSD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"rank","res_expl","res_impl","runtime_ns"
1,0.00034351069138485285,7.366105979888111e-11,655047154
2,0.00041626863006661517,7.364613955891544e-11,958762351
3,0.0007230123332230155,7.161609286627798e-11,1228501169
4,0.0005857503723037141,7.332656370046845e-11,1526327927
5,0.0006503240757818272,7.34485416254616e-11,1826640928
6,0.0007566625928206401,7.3998204461673e-11,2106651783
7,0.0007995046882059997,7.328392605955157e-11,2430701836
8,0.0006127076169561861,7.321499726132675e-11,2732506375
9,0.0005404236428573022,7.448241877882814e-11,3029247320
10,0.0006469023467897086,7.286537810229916e-11,3319421211
20,0.0006000442593259693,7.380803806193969e-11,6253154206
30,0.0006630454627856318,7.372000871793993e-11,9164914708
40,0.0005982282415207642,7.337800789171586e-11,12199861098
50,0.0006043796015929771,7.318554019636578e-11,15065344376


==> plots-fallback/Chip_0.0_/random-rhs/ADI-SSS_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"rank","res_expl","res_impl","runtime_ns"
1,0.0003435108102237582,7.366105697841851e-11,655811462
2,0.0004162682442962999,7.364614305703727e-11,958854000
3,0.0007230182487636515,7.161608855750028e-11,1229048336
4,0.0005857495943173391,7.332656789256018e-11,1526598747
5,0.0006503233887942815,7.344853875956209e-11,1843344178
6,0.0007566641271824974,7.399820315158843e-11,2108633178
7,0.0007995157917967534,7.328392674064539e-11,2431785921
8,0.0006127092155368201,7.321499966791758e-11,2735634546
9,0.0005404236089439066,7.448242270930134e-11,3044782507
10,0.000646900459071969,7.286538093442472e-11,5686802775
20,0.0006000432449855418,7.38080406683224e-11,6278160012
30,0.0006630462100053476,7.372001216278958e-11,9167200302
40,0.0005982291188532713,7.337800553861057e-11,12127058633
50,0.0006043790096849135,7.318554253628428e-11,15081143346


==> plots-fallback/Chip_0.0_/random-sol/ADI-DDD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"rank","err","err_tr","delta_rank","delta_rank_tr","runtime_ns"
1,2.868853270916732e-9,2.868853285574088e-9,61,43,1500290254
2,3.664444095923539e-9,3.664443948078704e-9,122,74,2646598984
3,1.2620640111650503e-9,1.2620638879082623e-9,183,100,3813947919
4,1.1896806519102549e-9,1.1896803739818545e-9,244,127,4956315911
5,2.564566898783829e-9,2.564566718621789e-9,305,158,6125803643
6,8.760735493752049e-10,8.760732255580843e-10,366,187,7260808524
7,1.0970370083734443e-9,1.097036260261512e-9,427,213,8405973029
8,1.1408522324359036e-9,1.1408523483332416e-9,488,241,9533559962
9,1.7260852063983927e-9,1.7260845968547937e-9,549,257,10676407964
10,1.5022377287166892e-9,1.502237936064424e-9,610,296,11769048188
20,1.6219082514825603e-9,1.6219085254243643e-9,1220,533,23396386633
30,2.7330189891795522e-9,2.733018958363429e-9,1830,720,34868157126
40,1.5143631520990342e-9,1.5143630401307072e-9,2440,937,46385702815
50,2.708843832687473e-9,2.708843822045411e-9,3050,1116,58469567188


==> plots-fallback/Chip_0.0_/random-sol/ADI-SDD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"rank","err","err_tr","delta_rank","delta_rank_tr","runtime_ns"
1,5.4498995029564175e-8,1.9979421390979438e-7,61,45,1498918706
2,5.520671950534989e-8,2.7088095259762686e-7,122,81,2653030011
3,5.988516051129891e-8,1.9871410922346412e-6,183,111,3795575997
4,5.711296178875699e-8,7.505583804758672e-7,244,144,4960910828
5,5.904703398956487e-8,7.967102143510493e-7,305,178,6087920433
6,5.633201129655473e-8,7.295995664448295e-7,366,214,7217761385
7,5.826664079187873e-8,7.867964207072398e-7,427,242,8352137870
8,5.64304240359197e-8,5.479986491224377e-7,488,276,9471953143
9,5.534156154021847e-8,7.40948160605603e-7,549,305,10643278064
10,5.6255865891926737e-8,5.703625840315845e-7,610,340,11748197285
20,5.577217460170759e-8,7.774662650380391e-7,1220,641,23240270312
30,5.7867208266878646e-8,8.527685258904467e-7,1830,898,34671321646
40,5.640807115390165e-8,7.498065229910736e-7,2440,1178,46919812963
50,5.590067314689576e-8,8.263937104016099e-7,3050,1428,58235879498


==> plots-fallback/Chip_0.0_/random-sol/ADI-SSD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"rank","err","err_tr","delta_rank","delta_rank_tr","runtime_ns"
1,5.3795976270144617e-5,5.380994063724954e-5,59,59,774358321
2,6.600632862146158e-5,6.599766558117465e-5,118,117,1262840610
3,4.654528529244504e-5,4.6537488330358645e-5,177,170,1725688751
4,6.314694135669338e-5,6.313861438762157e-5,236,224,2419753995
5,8.224207125733527e-5,8.227091594616425e-5,295,280,2631179985
6,0.00011080268617580904,0.00011081698640393857,354,332,3071645897
7,5.792805597657254e-5,5.794988716336844e-5,413,382,3512811208
8,7.35077886134725e-5,7.356543253297968e-5,472,435,3992729581
9,0.00013775111582174838,0.00013775156278629126,531,481,5183181128
10,3.824006928077989e-5,3.826207756625748e-5,590,534,4864484195
20,0.00014874543607235936,0.0001487743709338677,1180,998,9354348143
30,9.785243743139758e-5,9.786955745764697e-5,1770,1401,13961552907
40,6.790981132357293e-5,6.792659675751028e-5,2360,1839,18633173269
50,0.00011270642674988248,0.00011272694926595593,2950,2220,22998569547


==> plots-fallback/Chip_0.0_/random-sol/ADI-SSS_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"rank","err","err_tr","delta_rank","delta_rank_tr","runtime_ns"
1,5.3788568530597194e-5,5.382645430370969e-5,101,75,1030486434
2,6.601497359765147e-5,6.601068263509679e-5,202,143,1541881585
3,4.6518714532828736e-5,4.649707026070506e-5,303,206,2023516419
4,6.315111758295289e-5,6.305680596891434e-5,404,290,2510197678
5,8.225717082002053e-5,8.22896482103407e-5,505,336,2990349633
6,0.00011081142313106742,0.00011057160705971701,606,388,3459848031
7,5.792154346658696e-5,5.796547838899881e-5,707,463,3939137833
8,7.350360930411441e-5,7.34647979145277e-5,808,479,4446007892
9,0.00013775452761611656,0.00013761899041742854,909,559,4928055171
10,3.824082985860949e-5,3.826102407198034e-5,1010,591,5351606420
20,0.00014873593129885923,0.00014877869444341558,2020,1135,11778475289
30,9.782352165410872e-5,9.789478890067793e-5,3030,2123,15003075194
40,6.790808756296038e-5,6.794615310431188e-5,4040,2856,19912043979
50,0.00011270780713049108,0.0001127694006658683,5050,3561,24737157589


==> plots-fallback/FenicsRail_5177_/gramian/ADI-DDD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"iter","res_expl","res_impl"
0,1.0,1.0
1,0.6156669232537683,0.6156669232537675
2,0.6141573722515355,0.6141573722515336
3,0.49321759051841635,0.4932175905184103
4,0.47207858002153635,0.4720785800215305
5,0.08636002531440508,0.08636002531440584
6,0.08475464774306063,0.08475464774307029
7,0.05601470287401827,0.056014702874026705
8,0.04092082815017772,0.04092082815024839
9,0.004138905123894723,0.004138905123850794
10,0.002917337663769817,0.0029173376637210285
11,0.0028933262736413634,0.0028933262735912424
12,0.0019742233122271875,0.0019742233122033224
13,0.0019328124723015008,0.0019328124722699216
14,0.0003858306421753037,0.0003858306421689207
15,0.00036535857933516326,0.0003653585793358005
16,6.601157188517608e-5,6.601157192948617e-5
17,1.0162924639637086e-5,1.0162924644884726e-5
18,1.0113223584730184e-5,1.0113223589959279e-5
19,6.706972952412619e-6,6.706972960245901e-6
20,6.575301383317997e-6,6.575301390542422e-6
21,4.4503207234599544e-6,4.450320720035542e-6
22,4.445445701426619e-6,4.4454456981532115e-6
23,3.4474068097358106e-6,3.447406805693251e-6
24,3.357817944742242e-6,3.3578179439552904e-6
25,4.04244626834101e-7,4.0424461959718025e-7
26,3.9745681221194426e-7,3.974568051771862e-7
27,2.409290761056459e-7,2.40929074537489e-7
28,1.7099988001008845e-7,1.709998778679583e-7
29,2.1036474672482756e-8,2.1036441786788393e-8
30,1.4544650449516719e-8,1.4544615938438748e-8
31,1.4458306897338814e-8,1.44582721696844e-8
32,1.0347683687283644e-8,1.034764293833773e-8
33,1.0198882544899115e-8,1.0198841680712105e-8
34,2.1588572932476722e-9,2.1588274958251253e-9
35,2.0604262149593865e-9,2.0604087803078124e-9
36,3.5011378882640387e-10,3.5011148064219994e-10
37,6.629844343203268e-11,6.629068956382094e-11


==> plots-fallback/FenicsRail_5177_/gramian/ADI-SDD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"iter","res_expl","res_impl"
0,1.0,1.0
1,0.6156669268031744,0.6156669232537675
2,0.6141573758581192,0.6141573722515336
3,0.4932175979149801,0.4932175905184103
4,0.4720785889318522,0.4720785800215305
5,0.08636003555462445,0.08636002531440584
6,0.08475465834577205,0.08475464774307029
7,0.05601471494247464,0.056014702874026705
8,0.040920848253050715,0.04092082815024839
9,0.004138905935199757,0.004138905123850794
10,0.0029173387927886093,0.0029173376637210285
11,0.002893327464865006,0.0028933262735912424
12,0.0019742254194761487,0.0019742233122033224
13,0.001932814436788878,0.0019328124722699216
14,0.00038583201299451027,0.0003858306421689207
15,0.0003653603965655755,0.0003653585793358005
16,6.601451642545827e-5,6.601157192948617e-5
17,1.016336176053207e-5,1.0162924644884726e-5
18,1.0113661534194814e-5,1.0113223589959279e-5
19,6.707367004188271e-6,6.706972960245901e-6
20,6.575676639662741e-6,6.575301390542422e-6
21,4.4508223808389075e-6,4.450320720035542e-6
22,4.445948979906458e-6,4.4454456981532115e-6
23,3.4478778776597567e-6,3.447406805693251e-6
24,3.3583207392238027e-6,3.3578179439552904e-6
25,4.0895259993760435e-7,4.0424461959718025e-7
26,4.022389141879939e-7,3.974568051771862e-7
27,2.4722132185717737e-7,2.40929074537489e-7
28,1.7969598031883175e-7,1.709998778679583e-7
29,6.092914049108405e-8,2.1036441786788393e-8
30,5.91750347025494e-8,1.4544615938438748e-8
31,5.914840734440367e-8,1.44582721696844e-8
32,5.797693451585229e-8,1.034764293833773e-8
33,5.79621085160773e-8,1.0198841680712105e-8
34,5.6875630892945515e-8,2.1588274958251253e-9
35,5.687752684298223e-8,2.0604087803078124e-9
36,5.683963847461562e-8,3.5011148064219994e-10
37,5.682703754236161e-8,6.629068956382094e-11


==> plots-fallback/FenicsRail_5177_/gramian/ADI-SSD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"iter","res_expl","res_impl"
0,1.0,1.0000000183379432
1,0.6156669807573358,0.6156669453487
2,0.6141574307732341,0.6141573984686127
3,0.4932177361405075,0.4932173007463186
4,0.4720786495067703,0.47207848556728577
5,0.08635906513127026,0.08635987860237657
6,0.08475369799487077,0.08475448511997921
7,0.056014449633173126,0.056015180775876375
8,0.0409207127326055,0.040920797158484346
9,0.004138985443578448,0.004138893363664739
10,0.0029173497580907218,0.0029173359928209726
11,0.0028933387449388234,0.0028933243895664508
12,0.00197416359125343,0.0019742084361280376
13,0.0019327253881852489,0.0019327994156771431
14,0.00038584227765769605,0.0003858259552572498
15,0.00036553266841900077,0.0003653548110980894
16,6.85029746919639e-5,6.600933281788681e-5
17,2.0439158798671416e-5,1.016300063933614e-5
18,2.0412526345574764e-5,1.0113287489968104e-5
19,1.8944338724293304e-5,6.707018743083032e-6
20,1.889606195685352e-5,6.575359152600989e-6
21,1.8275713071368425e-5,4.450364855223054e-6
22,1.827472960092133e-5,4.445488193274639e-6
23,1.8050711411556514e-5,3.44744630908476e-6
24,1.8035758360074437e-5,3.3578634268241967e-6
25,1.7750256571387062e-5,4.042491492911879e-7
26,1.774994433421865e-5,3.974617496737202e-7
27,1.7734788167710242e-5,2.409349862946326e-7
28,1.7732088702771577e-5,1.7100344409082081e-7
29,1.7725364898190583e-5,2.1036673597394447e-8
30,1.772536847417385e-5,1.4542894806692648e-8
31,1.7725370581297183e-5,1.4456629194264446e-8
32,1.772545360189235e-5,1.0347128016701628e-8
33,1.7725454082155676e-5,1.0198410132450436e-8
34,1.7725781465826454e-5,2.158518543435936e-9
35,1.772578452469304e-5,2.0601808573295987e-9
36,1.7725665037135096e-5,3.500241325046352e-10
37,1.772565646651992e-5,6.628611825887971e-11


==> plots-fallback/FenicsRail_5177_/gramian/ADI-SSS_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"iter","res_expl","res_impl"
0,1.0,1.0000000628465775
1,0.6156669807573358,0.6156669399675138
2,0.6141574307732341,0.6141574234498259
3,0.4932177361405075,0.4932173218812442
4,0.4720786495067703,0.47207849412679764
5,0.08635906513127026,0.0863598764017628
6,0.08475369799487077,0.08475448761476709
7,0.056014449633173126,0.05601518001363842
8,0.0409207127326055,0.040920797834273805
9,0.004138985443578448,0.004138893568161987
10,0.0029173497580907218,0.0029173360186842624
11,0.0028933387449388234,0.0028933244292106623
12,0.00197416359125343,0.0019742084940609786
13,0.0019327253881852489,0.0019327994780230463
14,0.00038584227765769605,0.0003858259607875767
15,0.00036553266841900077,0.00036535480768840344
16,6.85029746919639e-5,6.600933279789861e-5
17,2.0439158798671416e-5,1.0163000988409615e-5
18,2.0412526345574764e-5,1.0113288029528333e-5
19,1.8944338724293304e-5,6.707018825561287e-6
20,1.889606195685352e-5,6.575359474646323e-6
21,1.8275713071368425e-5,4.450364733656777e-6
22,1.827472960092133e-5,4.445488156726142e-6
23,1.8050711411556514e-5,3.447446096666669e-6
24,1.8035758360074437e-5,3.3578634293750694e-6
25,1.7750256571387062e-5,4.0424914077876346e-7
26,1.774994433421865e-5,3.974617567566686e-7
27,1.7734788167710242e-5,2.4093498260092053e-7
28,1.7732088702771577e-5,1.7100343864227632e-7
29,1.7725364898190583e-5,2.103667392267783e-8
30,1.772536847417385e-5,1.454289498172635e-8
31,1.7725370581297183e-5,1.4456629926224437e-8
32,1.772545360189235e-5,1.0347127389977808e-8
33,1.7725454082155676e-5,1.0198409837398145e-8
34,1.7725781465826454e-5,2.1585186382265283e-9
35,1.772578452469304e-5,2.0601808971554666e-9
36,1.7725665037135096e-5,3.5002412842066653e-10
37,1.772565646651992e-5,6.628611939204665e-11


==> plots-fallback/FenicsRail_5177_/random-rhs/ADI-DDD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"rank","res_expl","res_impl","runtime_ns"
1,7.219782037172482e-11,7.218959852557968e-11,688517567
2,7.119899109513318e-11,7.119594574510257e-11,1312091393
3,6.980000934772744e-11,6.979445918143021e-11,1963407559
4,7.103304364461476e-11,7.10304723877594e-11,2601401535
5,6.940111150006685e-11,6.939682598953591e-11,3231719829
6,6.990575341392783e-11,6.990301811494301e-11,3890082106
7,7.023167593854043e-11,7.022775272012104e-11,4535014758
8,6.949177482506321e-11,6.94933569020806e-11,5168017101
9,6.91584283802823e-11,6.915404689669643e-11,5811040543
10,6.868351811807063e-11,6.867833110647672e-11,6412171884
20,6.803212018940312e-11,6.803028760670004e-11,12898071585
30,6.855819770841762e-11,6.855514226960858e-11,19251394842
40,6.782809288042018e-11,6.782666686777232e-11,25641207987
50,6.87800642946966e-11,6.877776007638512e-11,32211572065


==> plots-fallback/FenicsRail_5177_/random-rhs/ADI-SDD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"rank","res_expl","res_impl","runtime_ns"
1,2.7805447014979036e-7,7.218959852557968e-11,683410526
2,2.727111411550397e-7,7.119594574510257e-11,1313858648
3,3.6298981510549045e-7,6.979445918143021e-11,1947606342
4,3.905707473807912e-7,7.10304723877594e-11,2579620534
5,3.252836079784127e-7,6.939682598953591e-11,3207464491
6,4.40819171503727e-7,6.990301811494301e-11,3848928128
7,3.8980402172315087e-7,7.022775272012104e-11,4492357375
8,3.0975438041820096e-7,6.94933569020806e-11,5175887510
9,3.3668878335259013e-7,6.915404689669643e-11,5817033187
10,3.308518617783044e-7,6.867833110647672e-11,6428825270
20,4.1497650375554137e-7,6.803028760670004e-11,12864021350
30,4.122661395223849e-7,6.855514226960858e-11,19268637274
40,4.2216706257763424e-7,6.782666686777232e-11,25722424093
50,4.33161395716643e-7,6.877776007638512e-11,32159676976


==> plots-fallback/FenicsRail_5177_/random-rhs/ADI-SSD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"rank","res_expl","res_impl","runtime_ns"
1,3.86089657435517e-5,7.218748249239592e-11,205057627
2,3.783737628991218e-5,7.119441069730428e-11,367288842
3,3.733603873628656e-5,6.979266470951355e-11,529976199
4,3.9180422551476076e-5,7.102912489982626e-11,695430970
5,4.0088343914066936e-5,6.939502605124911e-11,857267098
6,3.9610288591894877e-5,6.990123792421397e-11,1021294025
7,3.939501199883659e-5,7.02259144053727e-11,1189668171
8,4.0152872060521585e-5,6.949180167183313e-11,1357723263
9,3.967776747311236e-5,6.915252186269602e-11,1519625231
10,3.870488360133874e-5,6.867677884365415e-11,1687695975
20,3.8495392047977256e-5,6.802909213275026e-11,3357352467
30,4.050454829209855e-5,6.855386317627747e-11,5032120443
40,3.975146413637455e-5,6.782507088725334e-11,6695987584
50,3.9489740626860175e-5,6.877650756891133e-11,8382167684


==> plots-fallback/FenicsRail_5177_/random-rhs/ADI-SSS_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"rank","res_expl","res_impl","runtime_ns"
1,3.860872841495489e-5,7.218748310292077e-11,205385277
2,3.7839111542048995e-5,7.119440606776408e-11,366958284
3,3.7339766791087287e-5,6.979266789008786e-11,530218115
4,3.918675222568996e-5,7.10291241495184e-11,696844936
5,4.00851049783333e-5,6.93950266163315e-11,856841457
6,3.961144546501301e-5,6.990123761144844e-11,1023118554
7,3.9405038063443815e-5,7.022591155468149e-11,1189401977
8,4.0156291316608416e-5,6.949180043901051e-11,1357848239
9,3.9685718656242314e-5,6.915252464308841e-11,1520097095
10,3.870815235266825e-5,6.867678109717963e-11,1689470850
20,3.8496630303253796e-5,6.802908994907903e-11,3347965813
30,4.050689443572883e-5,6.855386207505302e-11,5022784420
40,3.9755480105542454e-5,6.78250685847505e-11,6726436857
50,3.949292317384652e-5,6.877650717768947e-11,8358200723


==> plots-fallback/FenicsRail_5177_/random-sol/ADI-DDD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"rank","err","err_tr","delta_rank","delta_rank_tr","runtime_ns"
1,7.240398881910856e-11,7.24031667742182e-11,73,25,1124434313
2,7.186654769480202e-11,7.186719965480451e-11,146,43,2221483285
3,7.030501872105397e-11,7.030487097405859e-11,219,52,3349257672
4,7.149555727907237e-11,7.149682531665099e-11,292,64,4428486821
5,6.985675669828694e-11,6.985637256852446e-11,365,87,5526642203
6,7.102925710242436e-11,7.102944834225662e-11,438,95,6671269027
7,7.131209629684073e-11,7.131169070635768e-11,511,104,7741156396
8,7.103270192603649e-11,7.103297876505026e-11,584,118,8887209284
9,7.080003349602722e-11,7.079984036424274e-11,657,133,10027544486
10,6.939880741243902e-11,6.939946087468252e-11,730,125,11112484722
20,6.908168722897961e-11,6.908201171814776e-11,1460,241,22110937103
30,7.012225056370695e-11,7.012193954778327e-11,2190,342,33200089108
40,6.893677500156641e-11,6.893673673061042e-11,2920,421,44754121208
50,6.968885480590955e-11,6.968894534808329e-11,3650,501,55822509595


==> plots-fallback/FenicsRail_5177_/random-sol/ADI-SDD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"rank","err","err_tr","delta_rank","delta_rank_tr","runtime_ns"
1,1.041821987639572e-7,5.92605184373386e-7,73,49,1126494482
2,1.0719500233678587e-7,5.308867837165565e-7,146,93,2229091582
3,8.753259414247551e-8,4.161969777392492e-7,219,129,3355859120
4,6.346046975479022e-8,6.037880038148971e-7,292,166,4414050119
5,7.534107961711302e-8,5.318721623295838e-7,365,211,5593819217
6,6.560874153911376e-8,5.08566923661662e-7,438,246,6646222938
7,1.0125280173766732e-7,5.631048438945776e-7,511,279,7791281831
8,6.50682795228027e-8,6.624647723207811e-7,584,315,8887345651
9,6.726690246595968e-8,5.889478579694124e-7,657,354,9959220866
10,8.190758345861582e-8,6.958501195484236e-7,730,378,11120496808
20,6.929085306009556e-8,6.90295197914479e-7,1460,723,22049488534
30,7.817374406287844e-8,7.599609468622907e-7,2190,1037,33356617875
40,6.741686691189417e-8,7.111257698722101e-7,2920,1328,44483306542
50,8.349277630703193e-8,7.69038093699591e-7,3650,1606,55532677417


==> plots-fallback/FenicsRail_5177_/random-sol/ADI-SSD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"rank","err","err_tr","delta_rank","delta_rank_tr","runtime_ns"
1,9.291684478047157e-5,9.295896401988909e-5,73,67,354055255
2,0.0001386145790814012,0.00013840474434875376,146,125,656156947
3,0.00024395853391504543,0.0002443366843851675,219,175,967658861
4,0.00015102698908177003,0.00015109151211974996,292,223,1293009461
5,0.00013782666948389412,0.00013778468059674973,365,281,1605818385
6,0.00020659368665232618,0.00020669118282182013,438,326,1913662990
7,0.00016899438848939002,0.00016885076894765204,511,369,2243812139
8,0.00017569727400089093,0.00017559328977163416,584,416,2558911723
9,0.00022654467498487633,0.00022665187132646578,657,465,2862922621
10,0.00019738793330194675,0.0001974044180618504,730,493,3188793730
20,0.000199452273776283,0.00019934733113494368,1460,923,6370548145
30,0.0001731039692554556,0.00017314158777286199,2190,1303,9643545965
40,0.00015151977514643223,0.00015149593345712952,2920,1650,12756494848
50,0.00017486322485718572,0.00017487128847090306,3650,1962,16054446564


==> plots-fallback/FenicsRail_5177_/random-sol/ADI-SSS_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=50_reltol=1e-10_.csv <==
"rank","err","err_tr","delta_rank","delta_rank_tr","runtime_ns"
1,9.288403786718529e-5,9.292439230722396e-5,73,72,353344224
2,0.00013861381159776729,0.00013835087603050115,146,136,656654173
3,0.00024392258690679195,0.0002443072606773579,219,185,965161029
4,0.00015102562025467585,0.00015113390558854436,292,237,1293357769
5,0.0001378222546306792,0.00013777353837129885,365,301,1607171237
6,0.00020658900448148658,0.0002067746202021075,438,348,1913478211
7,0.00016890367402390004,0.0001685465175755183,511,399,2241406152
8,0.0001756810224296801,0.00017558931834589533,584,446,2571630606
9,0.0002265420248884849,0.00022671217384234542,657,495,2876545136
10,0.0001973599374874439,0.00019729664624225688,730,511,3186797718
20,0.00019944336530641058,0.00019923864973392627,1460,949,6383913025
30,0.00017310397311668136,0.00017279658015091328,2190,1295,9622055206
40,0.0001515265103596996,0.00015143070832937988,2920,2920,12842739450
50,0.00017486718555997973,0.00017493059643258519,3650,1943,16061973907


==> plots-fallback/TripleChain_100_/gramian/ADI-DDD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=200_reltol=1e-10_.csv <==
"iter","res_expl","res_impl"
0,1.0,1.0
1,21.372755743215624,21.372755743214164
2,17.745323395368622,17.745323395426404
4,17.843669178769694,17.843669178825092
6,18.08068938378871,18.080689383837306
8,18.20526972277865,18.20526972282442
10,18.44624308521935,18.44624308525585
12,12.616069652596044,12.616069652612923
13,6.441017187752007,6.441017187768655
15,6.426966543092863,6.426966543108638
17,5.583581786714544,5.583581786724772
19,5.469808292506669,5.469808292515997
21,5.167537714225632,5.167537714233258
22,2.72531518047466,2.725315180475648
23,2.5648111917431318,2.5648111917436873
25,2.4943536620336464,2.494353662034148
27,2.2856731691135344,2.285673169113856
29,2.1862532234209504,2.1862532234212035
31,1.7844358300797991,1.7844358300798824
33,0.38613794472037627,0.38613794472460117
34,0.37605876332022786,0.3760587633202388
36,0.35806229081402813,0.35806229081406127
38,0.18057538640958234,0.18057538641077256
40,0.16008370883515471,0.16008370883659315
42,0.11907137932599088,0.11907137932811553
43,0.010911191155401938,0.01091119117399644
44,0.009133005100875903,0.00913300511894003
46,0.008575867914161234,0.008575867932962238
48,0.007522903707770933,0.007522903727566235
50,0.0073253972156914,0.007325397235113458
52,0.008204241953997885,0.008204241967711159
54,0.018696901687037984,0.018696901686864473
55,0.004339454949376295,0.004339454950657637
57,0.004629495748208133,0.004629495748928669
59,0.007420757775521278,0.00742075777322138
61,0.007866467743595888,0.007866467741042039
63,0.00874200823129296,0.008742008228331396
64,0.010320090150322642,0.010320090146499986
65,0.009102111721703117,0.009102111717681558
67,0.009037248732670467,0.009037248728645
69,0.008804671609432126,0.008804671605410931
71,0.008678700705816,0.008678700701795586
73,0.007998343726484924,0.007998343722491199
75,0.0030012381970512523,0.0030012381936695936
76,0.0022214772729773546,0.0022214772685678727
78,0.002169311922285635,0.0021693119178841807
80,0.0014891535859982488,0.0014891535817715246
82,0.001398409953388339,0.0013984099491890667
84,0.001198496566739791,0.0011984965626272745
85,0.00028518884963481305,0.00028518884665299047
86,0.0002955390198667704,0.0002955390164713803
88,0.00027919161085534507,0.00027919160751368734
90,0.00023391782516457807,0.00023391782200824342
92,0.0002136397133749005,0.0002136397103153275
94,0.00014269822720035084,0.0001426982246524001
96,1.7687163010706105e-5,1.76871633485845e-5
97,1.69144517538037e-5,1.691445022703498e-5
99,1.5254161857478316e-5,1.5254160551707383e-5
101,5.361739953571117e-6,5.36174098952588e-6
103,4.969773855000637e-6,4.969774606061227e-6
105,5.0324409595193476e-6,5.032440181622624e-6
106,1.8365963713816266e-5,1.8365958101368477e-5
107,1.4617914046728874e-5,1.4617908551795724e-5
109,1.4956405169436498e-5,1.4956399652850272e-5
111,1.587527156694885e-5,1.5875266006623998e-5
113,1.6289001741239683e-5,1.6288996157965937e-5
115,1.7509964833937335e-5,1.7509959197898895e-5
117,1.1644955498606815e-5,1.1644949700886902e-5
118,6.47436866126145e-6,6.474363181713496e-6
120,6.470135624180149e-6,6.470130134921808e-6
122,5.718225437785272e-6,5.718219903595636e-6
124,5.595775449834099e-6,5.5957699031226856e-6
126,5.266289538901042e-6,5.2662839783768644e-6
127,2.6074955490048064e-6,2.6074899510961807e-6
128,2.505500328894192e-6,2.505494787040985e-6
130,2.4296827795624584e-6,2.4296772358285485e-6
132,2.2069720622874126e-6,2.2069665080674385e-6
134,2.101362166331042e-6,2.101356609582099e-6
136,1.6813693937000617e-6,1.6813638242002923e-6
138,3.00904292370057e-7,3.00898746899491e-7
139,3.4680527844653665e-7,3.4679983587682e-7
141,3.287439142213834e-7,3.2873847137910175e-7
143,1.5735554387547426e-7,1.5735010271775265e-7
145,1.3743866844411905e-7,1.3743321008647542e-7
147,9.971510417197255e-8,9.970968014127831e-8
148,1.2101198173212335e-8,1.2098655889808234e-8
149,1.005956588960287e-8,1.0056258089293797e-8
151,9.877608799600765e-9,9.874372889154366e-9
153,9.940987329935655e-9,9.93786085922621e-9
155,1.021546301790864e-8,1.0212317319777727e-8
157,1.2840644204017404e-8,1.2837196100304868e-8
159,2.2505928491001564e-8,2.2501064725368706e-8
160,7.736699948941045e-9,7.729553008405944e-9
162,8.033425816253826e-9,8.026332498752268e-9
164,1.057802542373997e-8,1.05711982922961e-8
166,1.0882034788892406e-8,1.087518944933815e-8
168,1.1572620071835873e-8,1.1565811176960643e-8
169,1.1347414215118327e-8,1.1340118663484784e-8
170,1.024978950214945e-8,1.0242154135029593e-8
172,1.0129085182227689e-8,1.01214029011432e-8
174,9.743303846962773e-9,9.735496310743144e-9
176,9.540919611635721e-9,9.533028999086845e-9
178,8.586548122695792e-9,8.578278307553233e-9
180,2.845193960263065e-9,2.829593403392e-9
181,2.3513064666034963e-9,2.3330334434967726e-9
183,2.285687876413453e-9,2.2670114343771333e-9
185,1.5100473756361833e-9,1.484153932293472e-9
187,1.4012825989320564e-9,1.3736791808634101e-9
189,1.1850995858041201e-9,1.1532538032371102e-9
190,3.384682216682132e-10,2.2137316793824394e-10
191,3.5175592559459384e-10,2.40663421621708e-10
193,3.4100299486849355e-10,2.2498409468213863e-10
195,3.1352436233573456e-10,1.8168698501273634e-10
197,3.0286593367708296e-10,1.631485897255022e-10
199,2.734006005123311e-10,1.0101985292412217e-10
201,2.531484530393221e-10,1.4036855224115919e-11


==> plots-fallback/TripleChain_100_/gramian/ADI-SDD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=200_reltol=1e-10_.csv <==
"iter","res_expl","res_impl"
0,1.0,1.0
1,21.372756207409083,21.372755743214277
2,17.745357904264843,17.74532339542688
4,17.843703864029568,17.843669178825536
6,18.080726576093056,18.08068938383767
8,18.205307929175653,18.205269722824738
10,18.446282889985106,18.446243085255993
12,12.616127696825027,12.616069652613119
13,6.44112879796813,6.441017187768991
15,6.42707876695544,6.4269665431089855
17,5.583709520889883,5.58358178672522
19,5.469940087931459,5.4698082925164355
21,5.167679268925813,5.167537714233739
22,2.725583189142377,2.725315180475766
23,2.565095851866248,2.5648111917437593
25,2.494646303644615,2.4943536620342273
27,2.2859925465785444,2.2856731691139047
29,2.1865871203255876,2.186253223421252
31,1.784844442484283,1.784435830079919
33,0.3880255662098196,0.38613794472457347
34,0.377996045049624,0.3760587633202173
36,0.36009633319736434,0.3580622908140417
38,0.18457825609719777,0.18057538641076235
40,0.16458578383381617,0.16008370883658407
42,0.1250585069184355,0.11907137932810892
43,0.03975513264009219,0.010911191173994693
44,0.03930429161130407,0.0091330051189392
46,0.039178723659697906,0.008575867932961294
48,0.03896569505565564,0.007522903727564954
50,0.03892856701414798,0.007325397235112026
52,0.03910210110684653,0.008204241967709202
54,0.042559689511515134,0.018696901686862902
55,0.03847753464996323,0.0043394549506564385
57,0.038511455571470586,0.004629495748927465
59,0.038946190552003324,0.007420757773220248
61,0.03903365948429887,0.007866467741040955
63,0.03922052945411407,0.008742008228330444
64,0.03960269495687768,0.010320090146500175
65,0.03930278459313093,0.009102111717681731
67,0.03928776303995937,0.009037248728645187
69,0.03923472914342178,0.00880467160541121
71,0.0392065467055349,0.008678700701795878
73,0.03906182555959201,0.007998343722491613
75,0.03835147494467141,0.0030012381936698547
76,0.03829823832433776,0.0022214772685680917
78,0.038295233161850385,0.0021693119178843962
80,0.03826266924498653,0.0014891535817716916
82,0.038259222474864046,0.0013984099491892326
84,0.03825236756864097,0.001198496562627438
85,0.03823455497040893,0.0002851888466530617
86,0.03823463169530939,0.00029553901647145575
88,0.038234510895968674,0.00027919160751375933
90,0.03823421391961572,0.00023391782200830682
92,0.03823409824733341,0.00021363971031538616
94,0.03823376154335865,0.00014269822465244202
96,0.03823349659297715,1.7687163348580774e-5
97,0.03823349487404438,1.691445022704368e-5
99,0.03823349428230659,1.5254160551715126e-5
101,0.038233492689015894,5.361740989525461e-6
103,0.03823349277787098,4.969774606059987e-6
105,0.038233492943208304,5.032440181619948e-6
106,0.03823349497806234,1.8365958101366342e-5
107,0.03823349365471375,1.4617908551793262e-5
109,0.038233493762995806,1.495639965284795e-5
111,0.038233494500840015,1.5875266006622114e-5
113,0.038233494752261434,1.6288996157964267e-5
115,0.03823349551201872,1.750995919789811e-5
117,0.03823349378239891,1.1644949700889006e-5
118,0.0382334927656369,6.474363181714643e-6
120,0.03823349272608873,6.470130134923009e-6
122,0.03823349282481246,5.718219903597115e-6
124,0.03823349276179737,5.595769903124213e-6
126,0.038233492781990036,5.266283978378475e-6
127,0.03823349282480076,2.607489951097373e-6
128,0.03823349281244833,2.5054947870421e-6
130,0.03823349281794543,2.42967723582964e-6
132,0.03823349278169828,2.206966508068473e-6
134,0.03823349277944249,2.101356609583091e-6
136,0.038233492707443854,1.6813638242011245e-6
138,0.03823349262905465,3.008987468996477e-7
139,0.038233492628689685,3.467998358769956e-7
141,0.03823349263225722,3.2873847137927205e-7
143,0.03823349261943398,1.5735010271785152e-7
145,0.0382334926234422,1.374332100865635e-7
147,0.038233492624076354,9.970968014134475e-8
148,0.03823349261540611,1.209865588980528e-8
149,0.03823349261547699,1.0056258089293509e-8
151,0.03823349261536575,9.874372889153266e-9
153,0.03823349261527051,9.937860859223182e-9
155,0.0382334926152742,1.021231731977395e-8
157,0.03823349261509361,1.2837196100299493e-8
159,0.03823349261481183,2.2501064725370026e-8
160,0.038233492614910464,7.72955300840234e-9
162,0.03823349261498801,8.02633249874878e-9
164,0.038233492614772505,1.0571198292294754e-8
166,0.038233492614966766,1.0875189449337112e-8
168,0.038233492615244606,1.1565811176960474e-8
169,0.038233492615248624,1.1340118663488859e-8
170,0.038233492615227634,1.0242154135033163e-8
172,0.038233492615205006,1.0121402901146814e-8
174,0.03823349261510604,9.735496310746895e-9
176,0.03823349261510116,9.533028999090673e-9
178,0.038233492615246736,8.578278307557149e-9
180,0.038233492615303045,2.8295934033936195e-9
181,0.03823349261526928,2.3330334434978835e-9
183,0.03823349261526518,2.26701143437824e-9
185,0.03823349261528192,1.4841539322942984e-9
187,0.038233492615283936,1.373679180864198e-9
189,0.03823349261525445,1.1532538032378309e-9
190,0.03823349261526694,2.2137316793853513e-10
191,0.03823349261526673,2.4066342162201377e-10
193,0.03823349261526604,2.2498409468242786e-10
195,0.038233492615267116,1.8168698501298162e-10
197,0.03823349261526675,1.6314858972572782e-10
199,0.03823349261526167,1.0101985292427354e-10
201,0.03823349261525189,1.4036855224108922e-11


==> plots-fallback/TripleChain_100_/gramian/ADI-SSD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=200_reltol=1e-10_.csv <==
"iter","res_expl","res_impl"
0,1.0,1.0000000357404828
1,21.372636541438393,21.372634440168515
2,17.73447123190922,17.74406014592793
4,17.83282402375186,17.8423579606706
6,18.06987467693246,18.07928553744114
8,18.194553305241655,18.203931750974114
10,18.436249782725774,18.44476981435754
12,12.608453479207027,12.61407851068337
13,6.435018131453074,6.4403021511331415
15,6.421107400781833,6.426214920856228
17,5.579019243465307,5.58297808941603
19,5.465469506371982,5.469170016236603
21,5.163680731640732,5.1669172383017665
22,2.725183761046723,2.724567675044098
23,2.565025059825468,2.5640709180075176
25,2.4946986695080726,2.4936226572366005
27,2.2864144166376557,2.2849643015079675
29,2.187208032630791,2.185567277342293
31,1.7863539653655578,1.7838360195956584
33,0.40237299399786264,0.3859530226938563
34,0.3941027212638356,0.37590678292965995
36,0.37706223103293895,0.3579129934824563
38,0.21702951672708243,0.18047395980498743
40,0.2004953025272953,0.1599900411160148
42,0.16998769595952537,0.11899393030518296
43,0.1243224363039588,0.01090818462462626
44,0.12407617834399137,0.009126138495172818
46,0.12407924656084518,0.008570356582433589
48,0.12413238790230695,0.007521016505182833
50,0.12418005055073436,0.007325101090071854
52,0.12445366947455748,0.008209120750611573
54,0.12604920060919397,0.018701851009402738
55,0.12429633973400167,0.004342226507030456
57,0.12431715730386639,0.004632296362660631
59,0.12452725135644363,0.007423558489544383
61,0.12456445748857443,0.007869071279848637
63,0.12463659396638083,0.008744305919697437
64,0.12470904072213569,0.010318810129220188
65,0.12458672960366,0.009101242388251678
67,0.12457822014292878,0.009036295687243345
69,0.12455028066594609,0.008803506447076531
71,0.12453550657865985,0.008677477925429718
73,0.1244632983013485,0.007996877172001822
75,0.12408805661138501,0.002999988466692194
76,0.12406071363482159,0.002220843755351956
78,0.12405793046001563,0.002168661947963572
80,0.12402607873130636,0.001488555062692818
82,0.12402200528176914,0.001397813750113681
84,0.12401368343620789,0.0011979180052692296
85,0.1239814509825644,0.0002848792450115817
86,0.12398218756364138,0.0002952349542780612
88,0.1239817092702701,0.00027889811569999936
90,0.12398040357090871,0.00023365498010159797
92,0.12397982834847973,0.00021339091930390534
94,0.12397788278300266,0.00014250930249487998
96,0.12397505223107635,1.7685621408289193e-5
97,0.1239753199257836,1.6885357738902254e-5
99,0.12397527789426768,1.5227493140948429e-5
101,0.12397505574275994,5.358488103248684e-6
103,0.12397505403500717,4.969425395051012e-6
105,0.12397507437866734,5.037736893755781e-6
106,0.12397553437886925,1.8380454245881968e-5
107,0.1239754294469107,1.463116097610924e-5
109,0.12397544053995128,1.4969437347128026e-5
111,0.1239754706663777,1.5887607384747477e-5
113,0.12397548432514013,1.6301086013411453e-5
115,0.1239755257722521,1.7520118762503997e-5
117,0.12397538021657004,1.1644758366542945e-5
118,0.12397523141157207,6.47588959713988e-6
120,0.12397523167788588,6.471499310315872e-6
122,0.12397521377479992,5.718389458452132e-6
124,0.1239752112394147,5.595746799878847e-6
126,0.12397520291123439,5.265887090984793e-6
127,0.12397513305018658,2.6059118370982033e-6
128,0.12397512993397805,2.504104011871551e-6
130,0.12397512788668366,2.4282842951456316e-6
132,0.12397512185115192,2.2055735720645803e-6
134,0.12397511902471381,2.099968516340732e-6
136,0.12397510764784579,1.6800742432970308e-6
138,0.12397507023185705,3.004536347679974e-7
139,0.1239750716096802,3.4643712038796455e-7
141,0.12397507113666673,3.283823946030861e-7
143,0.12397506656718676,1.5710494308973126e-7
145,0.12397506603706517,1.372068367730212e-7
147,0.12397506502744098,9.952370234422756e-8
148,0.12397506264065378,1.2109444487954153e-8
149,0.12397506264477856,1.0055376101204635e-8
151,0.12397506264183282,9.877036520719867e-9
153,0.12397506264765074,9.949970034155037e-9
155,0.12397506265731144,1.02286827256621e-8
157,0.12397506273306956,1.2866773363917441e-8
159,0.12397506307476067,2.252572713905721e-8
160,0.12397506278494036,7.74328673327511e-9
162,0.12397506279438048,8.040166498696222e-9
164,0.12397506287156333,1.0583889410081198e-8
166,0.12397506288289581,1.0887360935461689e-8
168,0.12397506290390048,1.157682435148557e-8
169,0.12397506291536833,1.134036748962906e-8
170,0.12397506289210973,1.0242223273019152e-8
172,0.12397506288939698,1.0121262674507661e-8
174,0.12397506288170405,9.734720329022081e-9
176,0.12397506287690536,9.531978641589255e-9
178,0.12397506285468711,8.576273633900847e-9
180,0.12397506271742927,2.8274372891993835e-9
181,0.12397506270994457,2.3320894800259943e-9
183,0.1239750627082981,2.2660316554516016e-9
185,0.12397506268913136,1.4830862967329476e-9
187,0.12397506268661808,1.3726115541953308e-9
189,0.12397506268124446,1.1522104560331585e-9
190,0.12397506265864958,2.2084692042057073e-10
191,0.12397506265931132,2.4013647500730966e-10
193,0.12397506265931132,2.4013647500730966e-10


==> plots-fallback/TripleChain_100_/gramian/ADI-SSS_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=200_reltol=1e-10_.csv <==
"iter","res_expl","res_impl"
0,1.0,1.0
1,21.37263654143837,21.372634837001662
2,17.734471231909236,17.744059515157808
4,17.83282402375186,17.842358155107974
6,18.069874676932454,18.079284870743354
8,18.194553305241666,18.203931231831394
10,18.436249782725778,18.444769064057308
12,12.60845347920702,12.614078559748755
13,6.435018131453081,6.4403023450477574
15,6.421107400781822,6.42621478210652
17,5.579019243465304,5.582978207407599
19,5.465469506371981,5.469170148982558
21,5.163680731640729,5.166917160895972
22,2.7251837610467278,2.7245676034312707
23,2.565025059825462,2.564070894868667
25,2.4946986695080726,2.4936227386575998
27,2.2864144166376534,2.284964222448609
29,2.1872080326307906,2.1855673552351536
31,1.7863539653655556,1.7838359845437084
33,0.40237299399786214,0.3859530223960496
34,0.3941027212638352,0.3759067826888886
36,0.37706223103293773,0.35791299509447677
38,0.21702951672708048,0.18047396130736088
40,0.20049530252729345,0.1599900381905692
42,0.1699876959595232,0.11899393024634682
43,0.12432243630395545,0.010908184653500783
44,0.12407617834398811,0.009126138845551449
46,0.12407924656084204,0.008570356622486812
48,0.12413238790230337,0.007521016257149833
50,0.12418005055073095,0.0073251011363691665
52,0.12445366947455376,0.008209120791615837
54,0.12604920060918992,0.018701851169928365
55,0.12429633973399783,0.004342226491021952
57,0.12431715730386264,0.004632296356251866
59,0.12452725135643966,0.00742355850447848
61,0.12456445748857058,0.007869070946576191
63,0.12463659396637693,0.008744305550458027
64,0.12470904072213185,0.010318809965520205
65,0.1245867296036566,0.009101242718110449
67,0.12457822014292633,0.009036295437733596
69,0.12455028066594354,0.00880350623019906
71,0.12453550657865639,0.008677477852450653
73,0.12446329830134593,0.007996877562564076
75,0.12408805661138235,0.002999988505214552
76,0.12406071363481858,0.0022208437175053695
78,0.12405793046001316,0.0021686619302363095
80,0.12402607873130327,0.0014885551113622926
82,0.12402200528176612,0.0013978137724423329
84,0.12401368343620482,0.001197918011896634
85,0.12398145098256158,0.00028487923632428494
86,0.1239821875636388,0.0002952349492877821
88,0.12398170927026773,0.00027889812804535776
90,0.12398040357090612,0.0002336549848021067
92,0.12397982834847728,0.00021339091549680083
94,0.12397788278299966,0.00014250929718001736
96,0.12397505223107383,1.7685620763967205e-5
97,0.12397531992578108,1.688535786249313e-5
99,0.12397527789426453,1.522749383930748e-5
101,0.1239750557427569,5.358488196847447e-6
103,0.12397505403500395,4.969425483968765e-6
105,0.12397507437866423,5.037736911883584e-6
106,0.12397553437886666,1.8380453927671395e-5
107,0.12397542944690751,1.4631161187772339e-5
109,0.12397544053994874,1.4969437039670755e-5
111,0.1239754706663747,1.588760661672912e-5
113,0.123975484325137,1.6301085993004003e-5
115,0.1239755257722495,1.7520119173087155e-5
117,0.12397538021656758,1.1644758550184114e-5
118,0.12397523141156971,6.475889640690084e-6
120,0.12397523167788278,6.471499119981183e-6
122,0.12397521377479753,5.718389451751281e-6
124,0.12397521123941153,5.5957468771112715e-6
126,0.12397520291123135,5.265886963428651e-6
127,0.12397513305018361,2.6059119213384844e-6
128,0.1239751299339755,2.5041040150677645e-6
130,0.12397512788668093,2.4282843790379076e-6
132,0.12397512185114933,2.205573553002851e-6
134,0.12397511902471117,2.0999686121074265e-6
136,0.12397510764784322,1.6800742101332674e-6
138,0.12397507023185443,3.0045363544625695e-7
139,0.12397507160967751,3.464371315977131e-7
141,0.12397507113666409,3.283823866619917e-7
143,0.12397506656718427,1.5710494241234769e-7
145,0.1239750660370626,1.372068420754888e-7
147,0.1239750650274383,9.952370277327482e-8
148,0.12397506264065132,1.2109444544927536e-8
149,0.12397506264477597,1.0055376444378576e-8
151,0.12397506264182992,9.877036166432673e-9
153,0.12397506264764808,9.94997023865101e-9
155,0.1239750626573085,1.0228682774905367e-8
157,0.12397506273306697,1.2866772624835731e-8
159,0.12397506307475797,2.252572722074752e-8
160,0.1239750627849379,7.743286812040596e-9
162,0.12397506279437795,8.040166580502294e-9
164,0.12397506287156054,1.0583889556575281e-8
166,0.12397506288289328,1.088736089544202e-8
168,0.1239750629038978,1.1576824354081712e-8
169,0.12397506291536572,1.134036781792908e-8
170,0.12397506289210727,1.0242223217205433e-8
172,0.12397506288939458,1.0121262688052444e-8
174,0.12397506288170154,9.734720641250516e-9
176,0.12397506287690262,9.53197886218221e-9
178,0.12397506285468464,8.576273671301094e-9
180,0.12397506271742662,2.8274373554899604e-9
181,0.12397506270994203,2.3320894510457385e-9
183,0.1239750627082955,2.2660317328724504e-9
185,0.12397506268912889,1.4830862503390788e-9
187,0.12397506268661562,1.3726115379045177e-9
189,0.12397506268124177,1.152210434851549e-9
190,0.12397506265864694,2.208469273090338e-10
191,0.12397506265930854,2.401364865538827e-10
193,0.12397506265930854,2.401364865538827e-10


==> plots-fallback/TripleChain_100_/random-rhs/ADI-DDD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=200_reltol=1e-10_.csv <==
"rank","res_expl","res_impl","runtime_ns"
1,8.372630883191606e-11,8.372164563426394e-11,12151774
2,9.901023985644703e-11,9.898798437675577e-11,16284786
3,9.42142681157933e-11,9.421067376960448e-11,20482818
4,8.31768508744601e-11,8.314360872683627e-11,24741863
5,9.940594145689051e-11,9.940367633911318e-11,28980929
6,7.96998800822165e-11,7.970073643381829e-11,39082129
7,8.297348124787924e-11,8.296180918393864e-11,37854390
8,9.551368624056977e-11,9.550793477091401e-11,41331161
9,8.765713440542924e-11,8.764962376549403e-11,45307703
10,9.589585761724559e-11,9.588514690946956e-11,49665011
20,8.38681534068602e-11,8.385168421451743e-11,101128453
30,8.434496305519261e-11,8.432775831252153e-11,156215260
40,9.104290063796166e-11,9.102783224644435e-11,211311372
50,8.409001476969447e-11,8.407810592599653e-11,274368555


==> plots-fallback/TripleChain_100_/random-rhs/ADI-SDD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=200_reltol=1e-10_.csv <==
"rank","res_expl","res_impl","runtime_ns"
1,9.473109062294846e-5,8.372164563426561e-11,12276755
2,0.00021726912421662952,9.898798437675249e-11,16530363
3,0.00011139263651874416,9.421067376961798e-11,20730676
4,0.00023108571434145775,8.314360872683404e-11,24831467
5,6.372720969992967e-5,9.940367633910967e-11,29028204
6,5.119835132060829e-5,7.970073643382532e-11,33238534
7,0.00012649481883478115,8.296180918393864e-11,37390245
8,0.00010732772193851259,9.55079347709159e-11,41683877
9,0.00012834281995023964,8.764962376549403e-11,45742589
10,0.00022207585005359565,9.588514690947162e-11,50172217
20,0.00019147547186330936,8.385168421451801e-11,102216451
30,0.00027191293872469506,8.432775831252116e-11,155506669
40,0.00025775436262786427,9.102783224644402e-11,212860533
50,0.00023797322253082742,8.407810592599675e-11,275375007


==> plots-fallback/TripleChain_100_/random-rhs/ADI-SSD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=200_reltol=1e-10_.csv <==
"rank","res_expl","res_impl","runtime_ns"
1,0.0004688941668438187,7.813688146537466e-10,8850471
2,0.0006996198382824458,9.34118845155308e-10,12614367
3,0.00040896829667327954,9.66223329963453e-10,15765220
4,0.0008528956390472461,7.833894734414366e-10,18747711
5,0.00029515554329666885,8.551867746575496e-10,21844745
6,0.00015988516996704393,7.657059611554208e-10,25092162
7,0.00043743969495302565,7.857903585214342e-10,28163003
8,0.0003651570068215582,8.685195264066311e-10,31389780
9,0.0004412439682094601,8.122761948843938e-10,33670659
10,0.0006394770642752257,8.798819720329566e-10,36677818
20,0.0007539705914361593,7.83134930622109e-10,73993850
30,0.00078670401830855,7.630123968680824e-10,112415508
40,0.0009569681768866546,8.27954258174465e-10,152582561
50,0.0006108110777472312,7.529703254592027e-10,195629637


==> plots-fallback/TripleChain_100_/random-rhs/ADI-SSS_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=200_reltol=1e-10_.csv <==
"rank","res_expl","res_impl","runtime_ns"
1,0.0004688982372243444,7.813688014444645e-10,8817861
2,0.0006996170012863142,9.341187589109128e-10,11815268
3,0.000408970055195824,9.662233187397964e-10,15433701
4,0.0008529057769243274,7.833894715882091e-10,18738333
5,0.00029516120194633764,8.551867276461513e-10,21957793
6,0.00015992148534572462,7.657059726282491e-10,25041241
7,0.00043744191939807135,7.857904017939085e-10,28257370
8,0.00036515792843149424,8.685195189312324e-10,31133696
9,0.0004412533204433386,8.122761678454846e-10,34312103
10,0.0006394857706018237,8.798819468698392e-10,37357364
20,0.0007539730788711817,7.831349075157111e-10,74303182
30,0.000786701718989608,7.630123687321286e-10,112338322
40,0.0009569436596227702,8.279542788723312e-10,152065174
50,0.0006108124971366402,7.529703038889543e-10,194943210


==> plots-fallback/TripleChain_100_/random-sol/ADI-DDD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=200_reltol=1e-10_.csv <==
"rank","err","err_tr","delta_rank","delta_rank_tr","runtime_ns"
1,2.8323304937964862e-9,2.832330486505354e-9,305,7,12628942
2,4.570084388472033e-9,4.570084234900813e-9,610,10,19904262
3,4.250995718478579e-9,4.250995869514746e-9,915,13,26935865
4,7.063678970867912e-9,7.063679050551039e-9,1180,17,32609076
5,6.406232126709084e-9,6.40623260110884e-9,1525,17,40460333
6,4.580545664266817e-9,4.580546029408684e-9,1830,19,47200136
7,7.601123536714866e-9,7.601123984414436e-9,2107,25,53262114
8,4.390422399091823e-9,4.3904229532034694e-9,2440,28,63209352
9,4.163551290917729e-9,4.163550754648951e-9,2745,28,73913363
10,3.752868952343138e-9,3.7528687451421876e-9,3050,33,82239044
20,4.122670349317739e-9,4.122670233615676e-9,6100,49,172171807
30,3.93500396265768e-9,3.935003942413553e-9,9150,70,278017259
40,4.443922696159692e-9,4.443922504602226e-9,12200,105,389544199
50,3.969641568623804e-9,3.969641793624794e-9,15250,153,507317218


==> plots-fallback/TripleChain_100_/random-sol/ADI-SDD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=200_reltol=1e-10_.csv <==
"rank","err","err_tr","delta_rank","delta_rank_tr","runtime_ns"
1,4.929347370890167e-7,5.16761944401235e-6,305,170,12760067
2,3.1657747884212747e-6,8.713708887039687e-6,610,316,20355624
3,2.952024045854447e-6,2.1112057666056582e-5,915,430,27071509
4,2.275213836812019e-6,8.225214671533594e-6,1180,525,32780919
5,9.47761010126439e-7,8.926471182034826e-6,1525,578,40729970
6,2.078542668168835e-6,1.000616233347216e-5,1830,590,47555617
7,1.8726436848652136e-6,1.2745492770346647e-5,2107,594,53804892
8,1.0675117974558158e-6,6.544105786537621e-6,2440,593,63609623
9,1.1354643874704369e-6,5.194718112097684e-6,2745,593,74455970
10,1.2996246470978227e-6,7.37134055744105e-6,3050,592,82999425
20,1.6801346082815215e-6,1.021881708831034e-5,6100,582,172873719
30,1.6451011767231628e-6,1.4933889803159113e-5,9150,572,279193862
40,1.327304690599492e-6,1.1991810989062807e-5,12200,562,392564550
50,1.7715860004492243e-6,9.580489543144071e-6,15250,552,510851467


==> plots-fallback/TripleChain_100_/random-sol/ADI-SSD_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=200_reltol=1e-10_.csv <==
"rank","err","err_tr","delta_rank","delta_rank_tr","runtime_ns"
1,0.0004331121532571474,0.0004332950348244061,129,127,4564254
2,0.008283509307429328,0.008300537333160614,258,248,6820493
3,0.0012996686265611223,0.001310824292532409,387,354,9281601
4,0.004189298337303076,0.004197519482754267,516,455,11594753
5,0.0008496081999110742,0.0008483372814268545,645,534,13950134
6,0.0013191053510296425,0.0013171989380530238,774,578,16276510
7,0.000923699615015898,0.0009226446417759097,903,593,18664565
8,0.0009264018693042193,0.0009218469081277547,1032,593,21661735
9,0.0014938905707439947,0.0014993043653610029,1161,593,25386558
10,0.0011790654212681772,0.001178384727505888,1290,592,28245444
20,0.002239172680521481,0.0022370995239608914,2580,582,58404388
30,0.0016933779793692366,0.0016906155876754332,3870,572,92288996
40,0.0009207271206993597,0.0009203467762432589,5160,562,130158299
50,0.002403464656899226,0.0024003721878631435,7550,552,194998637


==> plots-fallback/TripleChain_100_/random-sol/ADI-SSS_compression=false_compression_interval=10_ignore_initial_guess=false_maxiters=200_reltol=1e-10_.csv <==
"rank","err","err_tr","delta_rank","delta_rank_tr","runtime_ns"
1,0.0004331158457431885,0.00043354138087500576,129,128,4561630
2,0.008281964702402812,0.008288818940433887,258,257,6844839
3,0.0013000900749187145,0.0012972051047742432,387,373,9295276
4,0.004191225418203331,0.004196806691983957,516,470,11607479
5,0.0008496555954251345,0.0008475485291711436,645,550,13970057
6,0.0013209867740971222,0.0013325913945424705,774,575,16313898
7,0.0009236925440936811,0.000924325914191153,903,589,18777436
8,0.0009258142826669241,0.0009195494795886947,1032,593,21723691
9,0.001493521948590151,0.0014964141847430548,1161,593,25380372
10,0.0011790639723386846,0.001174624118772535,1290,591,28247819
20,0.002238416051815092,0.002244652142733264,2580,582,58148169
30,0.0016934721853949209,0.0016898969821895651,3870,572,144690911
40,0.0009218114815742421,0.0009292224605630383,5160,562,130130983
50,0.002404120859843054,0.0024108945669519184,7550,552,194882540

